Search for the Higgs Boson Decays to a Photon and Two Leptons with Low Dilepton Invariant Mass

A search for a Higgs boson decay $H\to\gamma^*\gamma\to\ell\ell\gamma$ is presented. The analysis is performed using proton-proton collision data recorded by the CMS detector at the CERN LHC at a centre-of-mass energy of 8 TeV, corresponding to an integrated luminosity of 19.7 fb$^{-1}$. The selected events have an opposite-sign muon or electron pair and a high transverse momentum photon. No excess above background has been found in the three-body invariant mass range $120<m_{\ell\ell\gamma}<150$ GeV, and limits have been derived for the Higgs boson production cross section times branching fraction for the $H\to\gamma^*\gamma\to\ell\ell\gamma$ decay, where the dilepton invariant mass is less than 20 GeV. For a Higgs boson with $m_H=125$ GeV, a $95\%$ confidence level (CL) exclusion observed (expected) limit is 6.7 ($5.9^{+.2.8}_{-1.8}$) times the standard model prediction. Additionally, a search for $H\to(J/\Psi)\gamma\to\mu\mu\gamma$ process is presented, and an upper limit at $95\%$ CL on the branching fraction of the $H\to(J/\Psi)\gamma$ decay for the 125 GeV Higgs boson is set at $1.5\times10^{-3}$.

==> diag/doc_data.txt <==
InfoBegin
InfoKey: ModDate
InfoValue: D:20150613183813+02'00'
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013/Debian) kpathsea version 6.1.1
InfoBegin
InfoKey: CreationDate
InfoValue: D:20150613183813+02'00'
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.14
PdfID0: c26768a5be7bdef02d7454fbe1461bc0
PdfID1: c26768a5be7bdef02d7454fbe1461bc0
NumberOfPages: 12
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 249 263
PageMediaDimensions: 249 263
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 249 263
PageMediaDimensions: 249 263
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 249 263
PageMediaDimensions: 249 263
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 246 264
PageMediaDimensions: 246 264
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 252 263
PageMediaDimensions: 252 263
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 243 264
PageMediaDimensions: 243 264
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 250 264
PageMediaDimensions: 250 264
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 220 261
PageMediaDimensions: 220 261
PageMediaBegin
PageMediaNumber: 9
PageMediaRotation: 0
PageMediaRect: 0 0 220 261
PageMediaDimensions: 220 261
PageMediaBegin
PageMediaNumber: 10
PageMediaRotation: 0
PageMediaRect: 0 0 249 264
PageMediaDimensions: 249 264
PageMediaBegin
PageMediaNumber: 11
PageMediaRotation: 0
PageMediaRect: 0 0 249 180
PageMediaDimensions: 249 180
PageMediaBegin
PageMediaNumber: 12
PageMediaRotation: 0
PageMediaRect: 0 0 247 179
PageMediaDimensions: 247 179

